Investigating Regularization of Self-Play Language Models

This paper explores the effects of various forms of regularization in the context of language model alignment via self-play. While both reinforcement learning from human feedback (RLHF) and direct preference optimization (DPO) require to collect costly human-annotated pairwise preferences, the self-play fine-tuning (SPIN) approach replaces the rejected answers by data generated from the previous iterate. However, the SPIN method presents a performance instability issue in the learning phase, which can be mitigated by playing against a mixture of the two previous iterates. In the same vein, we propose in this work to address this issue from two perspectives: first, by incorporating an additional Kullback-Leibler (KL) regularization to stay at the proximity of the reference policy; second, by using the idea of fictitious play which smoothens the opponent policy across all previous iterations. In particular, we show that the KL-based regularizer boils down to replacing the previous policy by its geometric mixture with the base policy inside of the SPIN loss function. We finally discuss empirical results on MT-Bench as well as on the Hugging Face Open LLM Leaderboard.

==> pic/alphaSPIN.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=0.9]
%uncomment if require: \path (0,440); %set diagram left start at 0, and has height of 440

%Rounded Rect [id:dp602615064663016] 
\draw  [line width=1.5]  (35.2,62.7) .. controls (35.2,29.01) and (62.51,1.7) .. (96.2,1.7) -- (638.2,1.7) .. controls (671.89,1.7) and (699.2,29.01) .. (699.2,62.7) -- (699.2,245.7) .. controls (699.2,279.39) and (671.89,306.7) .. (638.2,306.7) -- (96.2,306.7) .. controls (62.51,306.7) and (35.2,279.39) .. (35.2,245.7) -- cycle ;
%Image [id:dp3169609002116949] 
\draw (538.7,139.85) node  {\includegraphics[width=71.25pt,height=46.27pt]{pic/neuralNet.png}};
%Image [id:dp6782861026894891] 
\draw (638.7,143.85) node  {\includegraphics[width=71.25pt,height=46.27pt]{pic/neuralNet.png}};
%Image [id:dp4520439297267995] 
\draw (324.6,127.35) node  {\includegraphics[width=45.9pt,height=41.02pt]{pic/bubble.jpg}};
%Image [id:dp029700987161168424] 
\draw (236.6,125.35) node  {\includegraphics[width=45.9pt,height=41.02pt]{pic/bubble.jpg}};
%Image [id:dp2882844192597709] 
\draw (101.7,117.85) node  {\includegraphics[width=71.25pt,height=46.27pt]{pic/neuralNet.png}};
%Curve Lines [id:da04098765611497668] 
\draw [line width=1.5]    (99.2,175.7) .. controls (200.69,187.64) and (259.61,284.72) .. (316.34,169.45) ;
\draw [shift={(317.2,167.7)}, rotate = 115.78] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28)   ;
%Rounded Rect [id:dp09333871026286356] 
\draw  [line width=1.5]  (44,106.74) .. controls (44,86.45) and (60.45,70) .. (80.74,70) -- (330.46,70) .. controls (350.75,70) and (367.2,86.45) .. (367.2,106.74) -- (367.2,216.96) .. controls (367.2,237.25) and (350.75,253.7) .. (330.46,253.7) -- (80.74,253.7) .. controls (60.45,253.7) and (44,237.25) .. (44,216.96) -- cycle ;
%Rounded Rect [id:dp5240559144941899] 
\draw  [line width=1.5]  (380.2,105.94) .. controls (380.2,85.54) and (396.74,69) .. (417.14,69) -- (649.26,69) .. controls (669.66,69) and (686.2,85.54) .. (686.2,105.94) -- (686.2,216.76) .. controls (686.2,237.16) and (669.66,253.7) .. (649.26,253.7) -- (417.14,253.7) .. controls (396.74,253.7) and (380.2,237.16) .. (380.2,216.76) -- cycle ;
%Rounded Rect [id:dp7791376172522484] 
\draw   (184,113.59) .. controls (184,102.25) and (193.19,93.06) .. (204.53,93.06) -- (340.67,93.06) .. controls (352.01,93.06) and (361.2,102.25) .. (361.2,113.59) -- (361.2,175.17) .. controls (361.2,186.51) and (352.01,195.7) .. (340.67,195.7) -- (204.53,195.7) .. controls (193.19,195.7) and (184,186.51) .. (184,175.17) -- cycle ;
%Image [id:dp8376677416235503] 
\draw (433.7,143.85) node  {\includegraphics[width=71.25pt,height=46.27pt]{pic/neuralNet.png}};
%Rounded Rect [id:dp2935923050849727] 
\draw   (502,114.39) .. controls (502,102.61) and (511.55,93.06) .. (523.33,93.06) -- (653.87,93.06) .. controls (665.65,93.06) and (675.2,102.61) .. (675.2,114.39) -- (675.2,178.37) .. controls (675.2,190.15) and (665.65,199.7) .. (653.87,199.7) -- (523.33,199.7) .. controls (511.55,199.7) and (502,190.15) .. (502,178.37) -- cycle ;
%Curve Lines [id:da6440681485373974] 
\draw [line width=1.5]    (279.2,195.7) .. controls (346.18,263.66) and (481.08,305.43) .. (517.6,253.15) ;
\draw [shift={(519.2,250.7)}, rotate = 121.26] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28)   ;
%Curve Lines [id:da336176438533458] 
\draw [line width=1.5]    (428.2,100.7) .. controls (392.38,80.8) and (177.37,-4.44) .. (103.31,82.38) ;
\draw [shift={(102.2,83.7)}, rotate = 309.36] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28)   ;

% Text Node
\draw (366.6,21.85) node  [font=\small] [align=left] {\begin{minipage}[lt]{380.26pt}\setlength\topsep{0pt}
{\fontfamily{ppl}\selectfont \textbf{{\large Regularized Self-Play for Language Model Alignment}}}
\end{minipage}};
% Text Node
\draw (263,113.4) node [anchor=north west][inner sep=0.75pt]    {$ >$};
% Text Node
\draw (220,147.4) node [anchor=north west][inner sep=0.75pt]    {$y_{w}$};
% Text Node
\draw (310,145.4) node [anchor=north west][inner sep=0.75pt]    {$y_{l}$};
% Text Node
\draw (201.1,239.35) node  [font=\small] [align=left] {\begin{minipage}[lt]{190.1pt}\setlength\topsep{0pt}
{\fontfamily{ppl}\selectfont \textbf{{\small Generation of synthetic negative response}}}
\end{minipage}};
% Text Node
\draw (611,177.4) node [anchor=north west][inner sep=0.75pt]    {$\pi _{\mathrm{SFT}}$};
% Text Node
\draw (530.6,239.35) node  [font=\small] [align=left] {\begin{minipage}[lt]{70.3pt}\setlength\topsep{0pt}
{\fontfamily{ppl}\selectfont \textbf{{\small Fine Tuning}}}
\end{minipage}};
% Text Node
\draw (525,177.4) node [anchor=north west][inner sep=0.75pt]    {$\pi _{\theta _{t-1}}$};
% Text Node
\draw (86,147.4) node [anchor=north west][inner sep=0.75pt]    {$\pi _{\theta _{t}}$};
% Text Node
\draw (530,96.4) node [anchor=north west][inner sep=0.75pt]    {$\pi _{\text{ref}} = \pi _{\theta _{t-1}}^\alpha \times \pi _{\mathrm{SFT}}^{1-\alpha} $};
% Text Node
\draw (477,137.4) node [anchor=north west][inner sep=0.75pt]    {$VS$};
% Text Node
\draw (415,175.4) node [anchor=north west][inner sep=0.75pt]    {$\pi _{\theta _{t}}$};
% Text Node
\draw (260.13,180.85) node  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{87.86pt}\setlength\topsep{0pt}
{\fontfamily{ppl}\selectfont \textbf{{\small Preference dataset}}}
\end{minipage}};


\end{tikzpicture}
